Training a Tokenizer for Free with Private Federated Learning

Federated learning with differential privacy, i.e. private federated learning (PFL), makes it possible to train models on private data distributed across users' devices without harming privacy. PFL is efficient for models, such as neural networks, that have a fixed number of parameters, and thus a fixed-dimensional gradient vector. Such models include neural-net language models, but not tokenizers, the topic of this work. Training a tokenizer requires frequencies of words from an unlimited vocabulary, and existing methods for finding an unlimited vocabulary need a separate privacy budget. A workaround is to train the tokenizer on publicly available data. However, in this paper we first show that a tokenizer trained on mismatched data results in worse model performance compared to a privacy-violating "oracle" tokenizer that accesses user data, with perplexity increasing by 20%. We also show that sub-word tokenizers are better suited to the federated context than word-level ones, since they can encode new words, though with more tokens per word. Second, we propose a novel method to obtain a tokenizer without using any additional privacy budget. During private federated learning of the language model, we sample from the model, train a new tokenizer on the sampled sequences, and update the model embeddings. We then continue private federated learning, and obtain performance within 1% of the "oracle" tokenizer. Since this process trains the tokenizer only indirectly on private data, we can use the "postprocessing guarantee" of differential privacy and thus use no additional privacy budget.

==> images/figure/perplexity/reddit_1k.txt <==
1000 653.9992516788442
1050 409.80150532954445
1100 375.59038820583396
1150 358.99931531439546
1200 348.8573917087318
1250 341.7009375216342
1300 336.10734925454375
1350 331.51900319413915
1400 327.73406574333063
1450 324.8414293442488
1500 322.1571878587616
1550 319.74447979843393
1600 317.5082214880474
1650 315.6604775513604
1700 313.7844202611218
1750 312.09026694127874
1800 310.34980109984366
1850 308.85462853614126
1900 307.5193067071067
1950 306.1002302801397
2000 304.8281553057372
2050 303.7300661014202
2100 302.69134350730445
2150 301.66368412422605
2200 300.78926080164297
2250 299.7670346890138
2300 298.83551422229743
2350 297.91052446590004
2400 297.03378374830606
2450 296.16584056417724
2500 295.37209359929483
2550 294.4722002051434
2600 293.6379750552294
2650 292.90919831006505
2700 292.0590106643217
2750 291.2336125059936
2800 290.50200983076644
2850 289.9478610220492
2900 289.2867067828642
2950 288.7186660132575
3000 288.3080759567745
3050 287.5345461388325
3100 286.87287250919593
3150 286.2950349449841
3200 285.80695099004555
3250 285.22638669794446
3300 284.7110725541225
3350 284.3650391457433
3400 284.0884875105929
3450 283.7833859981206
3500 283.44678280605183
3550 282.95498978560187
3600 282.6106767750707
3650 281.99709022119083
3700 281.474005728835
3750 281.1137901105489
3800 280.7748702950128
3850 280.33999031564116
3900 280.06092685860864
3950 279.7419861463241
4000 279.438278442108
4050 278.65480600146964
4100 278.146476038893
4150 277.6964149845544
4200 277.4965163025762
4250 277.2811934588028
4300 277.13476112931704
4350 276.93959324096375
4400 276.7188933472439
4450 276.5055238143933
4500 276.1682498541947
4550 275.98440667514825
4600 275.6566503317504
4650 275.43347664194056
4700 275.1830756247717
4750 274.77872193253376
4800 274.53280297211916
4850 274.27237452044955
4900 274.10023098966303
4950 273.8277799327163


==> images/figure/perplexity/reddit_2k.txt <==
2000 593.7600605167481
2050 370.98323321111377
2100 340.5017874750331
2150 324.9110614503372
2200 316.46268059313735
2250 310.1530689848559
2300 305.02075750430174
2350 301.2271658076967
2400 298.22875748729757
2450 295.8007485652871
2500 293.63416181698665
2550 291.7998385504217
2600 290.22651082382913
2650 288.9068249266081
2700 287.70069337618224
2750 286.09468984655035
2800 284.9292362210606
2850 283.7108933728236
2900 282.8516840894814
2950 281.92601685454713
3000 281.0520031077938
3050 280.2510947052132
3100 279.44694279561884
3150 278.71523352130123
3200 278.1974008922906
3250 277.74630363126835
3300 277.26154501702416
3350 276.89246494585933
3400 276.6880887318379
3450 276.38261457915974
3500 275.81655407003274
3550 275.53148218177853
3600 275.1219215331734
3650 274.6003985529483
3700 274.1562427063289
3750 273.77923821699363
3800 273.5234368537886
3850 273.1498804294258
3900 272.8749225491707
3950 272.50604825593996
4000 272.09694936443026
4050 271.36972837075103
4100 270.67303557264614
4150 270.24179026297276
4200 269.7373974383268
4250 269.2114416819347
4300 268.79545023101434
4350 268.5854625695904
4400 268.50472320793153
4450 268.3318609187207
4500 267.9515460876142
4550 267.56972605924517
4600 267.14210442518123
4650 266.6826849678294
4700 266.43135888905
4750 266.1807481599324
4800 266.0501507108461
4850 265.8151889679775
4900 265.54952376765993
4950 265.2707716520403


==> images/figure/perplexity/reddit_3k.txt <==
3000 577.6726066693265
3050 358.7887093246119
3100 328.45849752379905
3150 314.34835321207487
3200 305.4311746488742
3250 299.6930100399065
3300 295.35220636967256
3350 291.9044148413122
3400 289.0688525747923
3450 286.6782593668318
3500 284.4252780037571
3550 282.6543449835321
3600 281.136801446017
3650 279.82454794272354
3700 278.624217486713
3750 277.4172994394082
3800 276.2955598797909
3850 275.2797090592631
3900 274.3273288328137
3950 273.5590124257433
4000 272.8352104745337
4050 272.20190095141504
4100 271.47816591231935
4150 271.01928461389383
4200 270.51279704776334
4250 270.09073305478046
4300 269.6126800669296
4350 269.1108911636426
4400 268.73441959814636
4450 268.31487231349513
4500 268.1077932782548
4550 267.67017885660647
4600 267.3096012056682
4650 266.8381383869926
4700 266.4280837532736
4750 266.1313513570606
4800 265.79622933603923
4850 265.39925858195545
4900 265.04161266345
4950 264.7306427923134


==> images/figure/perplexity/reddit_4k.txt <==
4000 587.1876901143595
4050 363.8824193628545
4100 331.99742490079507
4150 316.9082254500906
4200 307.9051898134615
4250 301.87849848136204
4300 297.4831878908791
4350 294.01709229587436
4400 290.97287118179565
4450 288.42482105122775
4500 286.28375990411666
4550 284.4391591677833
4600 282.6177790141349
4650 281.37321954321027
4700 280.1786961141142
4750 278.9314780345733
4800 277.8742962952139
4850 276.8784501477411
4900 276.0648238601693
4950 275.1349961045354


==> images/figure/perplexity/reddit_wiki.txt <==
0 56057.46708301531
50 1572.2805305342085
100 856.5020507532187
150 647.5328891940004
200 545.1981265962519
250 487.4587956049034
300 450.20472179581014
350 425.19602480197716
400 406.665643530819
450 392.35700780743144
500 380.842148649432
550 371.62264982944885
600 363.82962393529084
650 357.3743145863877
700 351.8622110182425
750 346.8540443240983
800 342.1082501816626
850 338.2236192282091
900 334.7491411582733
950 331.72806392752557
1000 328.81763492837825
1050 326.0300231670975
1100 323.7268492589927
1150 321.3590460199036
1200 319.2732889646498
1250 317.38500318259946
1300 315.66028781143774
1350 314.156343269359
1400 312.5871330662689
1450 311.2583409966749
1500 309.8425698237375
1550 308.65446232449324
1600 307.57661225342935
1650 306.5577634398427
1700 305.17981258864097
1750 303.99480229467264
1800 303.14053161503597
1850 302.1726765440481
1900 301.42855152541676
1950 300.5975418128082
2000 299.71280874632777
2050 298.8561810809543
2100 297.9238763646957
2150 297.17052179481374
2200 296.30152541185015
2250 295.5012729317014
2300 294.77975999176863
2350 293.9791327622784
2400 293.3501258985723
2450 292.92041080642076
2500 292.5975960788022
2550 292.0625896426638
2600 291.58638237050025
2650 291.16632993156514
2700 290.8393476245594
2750 290.21678203540023
2800 289.6133590384442
2850 289.14472910997256
2900 288.8255246340611
2950 288.51946388405804
3000 288.27996116954154
3050 287.92986453390995
3100 287.5579842868726
3150 287.0614768831383
3200 286.60968288057256
3250 286.26393464988337
3300 285.9217385271208
3350 285.5139297555363
3400 285.12831431831455
3450 284.78679687602653
3500 284.48013354524716
3550 284.1335679152743
3600 283.68313627812466
3650 283.3326789630375
3700 282.91305229644666
3750 282.58429165708435
3800 282.0581816244603
3850 281.82041498867176
3900 281.56325079758415
3950 281.3547375669507
4000 280.9912155708874
4050 280.76599289309956
4100 280.4859886740967
4150 280.30940736248897
4200 280.0026264059748
4250 279.86743963939904
4300 279.5929966060871
4350 279.40472289761317
4400 279.19434758678597
4450 278.8957006409386
4500 278.5131816714114
4550 278.31833753367346
4600 278.20186783769685
4650 278.2473621558468
4700 277.975302904308
4750 277.59828108562454
4800 277.4247080382007
4850 277.12901094138465
4900 276.91889694959235
4950 276.7721362535023


==> images/figure/perplexity/stackoverflow_1k.txt <==
1000 272.62837469048816
1050 162.73313230719154
1100 149.63315617882284
1150 143.39877590051157
1200 139.5314266659961
1250 136.84273414222105
1300 134.77080648321504
1350 133.120628841501
1400 131.58457872518062
1450 130.46234029392852
1500 129.3509045100696
1550 128.5570535588251
1600 127.8253165639713
1650 127.03812152097525
1700 126.4242253299868
1750 125.80542471850136
1800 125.22251852915107
1850 124.64457348023865
1900 124.2096560912543
1950 123.7474728477055
2000 123.36673814998075
2050 122.99737877405009
2100 122.56404143489472
2150 122.15991853328377
2200 121.81990570599469
2250 121.557030294789
2300 121.23490832819294
2350 120.92164348078173
2400 120.55747313177083
2450 120.2147807596143
2500 119.86757379559307
2550 119.60137425676153
2600 119.30633836091516
2650 119.01904457537474
2700 118.72630638440472
2750 118.53677820565292
2800 118.33124307570013
2850 118.08911856182273
2900 117.89932474368958
2950 117.64917642583433
3000 117.4108427965338
3050 117.19886471176348
3100 117.00912249740946
3150 116.82180591908816
3200 116.62246954557276
3250 116.50198524759111
3300 116.38874852756895
3350 116.29096267422648
3400 116.13327567945369
3450 116.00246268258131
3500 115.93994975705986
3550 115.78368355992879
3600 115.61546711370856
3650 115.51576480725373
3700 115.31761136927317
3750 115.16876252941864
3800 115.01609073488595
3850 114.83602546294692
3900 114.72513616361117
3950 114.62885195552077
4000 114.47025305741221
4050 114.30524034223768
4100 114.08474857501726
4150 114.03309117536381
4200 113.90392088885277
4250 113.80579774231846
4300 113.67312286169877
4350 113.71435770435275
4400 113.59857731808913
4450 113.56191494262883
4500 113.4963949858525
4550 113.39630948905086
4600 113.30411975398144
4650 113.17987997839738
4700 113.09914591343147
4750 113.05915927011148
4800 112.97630890976754
4850 112.88389768785072
4900 112.83989455542816
4950 112.7617545536932


==> images/figure/perplexity/stackoverflow_2k.txt <==
2000 246.31124321371166
2050 148.32262753752312
2100 137.1987281373358
2150 131.81738752311145
2200 128.77872871146303
2250 126.58304237376521
2300 124.91254639522433
2350 123.61589104308108
2400 122.5119371337903
2450 121.67260202366789
2500 120.95765782065368
2550 120.2889788476218
2600 119.64085366501955
2650 119.11732294464272
2700 118.67003815342179
2750 118.2789584218475
2800 117.84479185683116
2850 117.48510320914576
2900 117.14931827508889
2950 116.81746913738962
3000 116.51920924582417
3050 116.2929416473109
3100 116.02459141210622
3150 115.76355979878741
3200 115.56794437237774
3250 115.44707358231021
3300 115.3011945642444
3350 115.18317494127439
3400 114.99468880082475
3450 114.856100541069
3500 114.70295885570847
3550 114.51165678134626
3600 114.32782942349168
3650 114.15786874051082
3700 114.01623660190091
3750 113.89706036730972
3800 113.76845416350824
3850 113.61826357950689
3900 113.5199605246119
3950 113.37409175328716
4000 113.228125510634
4050 113.04642973801042
4100 112.86523852535451
4150 112.6797303213695
4200 112.54612668854854
4250 112.43863639985386
4300 112.33824457751255
4350 112.22618747385656
4400 112.12570320526646
4450 112.05409961851447
4500 111.95236094077278
4550 111.84473417775074
4600 111.73854637843691
4650 111.62972073590977
4700 111.55067966670977
4750 111.35889066070862
4800 111.2745113971698
4850 111.17680246458436
4900 111.08207917428034
4950 110.95099801256053


==> images/figure/perplexity/stackoverflow_3k.txt <==
3000 247.95849008212096
3050 147.18478375466012
3100 135.67234276443062
3150 130.2817663341302
3200 127.05983491570773
3250 124.82718344904148
3300 123.23380024834563
3350 121.94363198038212
3400 120.8600657097753
3450 119.97781311092147
3500 119.21479706341432
3550 118.5675656480966
3600 118.00794634320383
3650 117.47646280281546
3700 116.9962941876464
3750 116.55901275979372
3800 116.17080902373496
3850 115.79467537967902
3900 115.4663991877924
3950 115.15295337375065
4000 114.87238276237238
4050 114.63553954474092
4100 114.38723557938285
4150 114.17737743618082
4200 113.97990222338767
4250 113.7960420226392
4300 113.61686531576039
4350 113.4568758405634
4400 113.29849313077
4450 113.13614694223017
4500 112.9958922816459
4550 112.8590224099453
4600 112.70674219684174
4650 112.55018432142043
4700 112.43135493581215
4750 112.29708584563913
4800 112.1716391526037
4850 112.04810869157531
4900 111.89942405981311
4950 111.78650663833105


==> images/figure/perplexity/stackoverflow_4k.txt <==
4000 245.21819774554254
4050 146.18318172590014
4100 135.03755494587713
4150 129.51907627551674
4200 126.32947939617426
4250 124.13829560056645
4300 122.57984756223063
4350 121.32149685475171
4400 120.27818868233568
4450 119.44558810084877
4500 118.71112973308882
4550 118.07931991002935
4600 117.50688190106453
4650 117.02056560155336
4700 116.59866518611254
4750 116.19657268183992
4800 115.78540618134518
4850 115.42684444193291
4900 115.16868006971158
4950 114.86608986111466


==> images/figure/perplexity/stackoverflow_wiki.txt <==
0 485454.36413722695
50 515.4211315812737
100 288.4325770781294
150 231.42650595781754
200 204.99748369712006
250 189.63248440088287
300 179.3666990789543
350 172.00220474972664
400 166.3806096604427
450 161.9162871576362
500 158.35944244473066
550 155.3736216803829
600 152.87940957498037
650 150.74815009358196
700 148.90211376124086
750 147.28712111407037
800 145.86628298884008
850 144.59930788263878
900 143.46684647912895
950 142.41087215736744
1000 141.42270285635078
1050 140.50958530193316
1100 139.66568167230255
1150 138.92239125492878
1200 138.21482176486447
1250 137.54337925548376
1300 136.9254170893239
1350 136.35332501599282
1400 135.83778791954697
1450 135.3537762156178
1500 134.9016507517808
1550 134.4642581533163
1600 134.0532869580356
1650 133.66547790619867
1700 133.29236624348854
1750 132.92019233714936
1800 132.57073252749257
1850 132.23663980828533
1900 131.92727511024808
1950 131.63841033467438
2000 131.365043727827
2050 131.0914262912773
2100 130.84727655607708
2150 130.60118612163515
2200 130.32844767508425
2250 130.08023647796577
2300 129.85752931671112
2350 129.63176345380617
2400 129.42083376635884
2450 129.21115490876468
2500 129.01626461606034
2550 128.81427860434812
2600 128.60718844050356
2650 128.43896923314688
2700 128.24103980708855
2750 128.06990097852477
2800 127.91226762200759
2850 127.75821847219022
2900 127.59419681086163
2950 127.44490724718169
3000 127.29380533794645
3050 127.15717284821402
3100 127.02499954892575
3150 126.87885159965157
3200 126.72194245129745
3250 126.57747685583445
3300 126.43889943622902
3350 126.32911299290596
3400 126.20750252844664
3450 126.07375798900044
3500 125.94703592822448
3550 125.79928086336035
3600 125.6601333174653
3650 125.54671158840837
3700 125.45091723339404
3750 125.3495215447944
3800 125.2518247465114
3850 125.15522973979174
3900 125.05983169891975
3950 124.95928850885238
4000 124.89440037547064
4050 124.79886023782007
4100 124.70670239588738
4150 124.59350916138959
4200 124.51554494252042
4250 124.41971197338518
4300 124.33778063170516
4350 124.25406065175686
4400 124.15401992037312
4450 124.07439394593983
4500 123.99660939742131
4550 123.90862212758532
4600 123.8315697148671
4650 123.75929811431791
4700 123.68142151249033
4750 123.60098925094277
4800 123.50899300419809
4850 123.4253012481695
4900 123.37035669809849
4950 123.30167431729234

